Monogamy of highly symmetric states

We investigate the extent to which two particles can be maximally entangled when they are also similarly entangled with other particles on a complete graph, focusing on Werner, isotropic, and Brauer states. To address this, we formulate and solve optimization problems that draw on concepts from many-body physics, computational complexity, and quantum cryptography. We approach the problem by formalizing it as a semi-definite program (SDP), which we solve analytically using tools from representation theory. Notably, we determine the exact maximum values for the projection onto the maximally entangled state and the antisymmetric Werner state, thereby resolving long-standing open problems in the field of quantum extendibility. Our results are achieved by leveraging SDP duality, the representation theory of symmetric, unitary and orthogonal groups, and the Brauer algebra.

==> nonPolytope.csv <==
0.,0.029411764705882353
0.001,0.06736764705882352
0.002,0.0878235294117647
0.003,0.10232352941176472
0.004,0.1140294117647059
0.005,0.12415441176470587
0.006,0.13322928920714922
0.007,0.14073529411764707
0.008,0.14823529411764705
0.009000000000000001,0.15469117647058825
0.01,0.16044117647058787
0.011,0.1661911764705883
0.012,0.17169783086275925
0.013000000000000001,0.17614705882352988
0.014,0.1806470588235294
0.015,0.18514705882352936
0.016,0.18929472440611203
0.017,0.1929154411764706
0.018000000000000002,0.1964779411764706
0.019,0.2000404411764706
0.02,0.20359763975257752
0.021,0.2065588235294118
0.022,0.2093921568627456
0.023,0.21222549019607848
0.024,0.21505882352941172
0.025,0.21789294769786202
0.026000000000000002,0.22026470588235295
0.027,0.22251470588235298
0.028,0.22476470588235292
0.029,0.22701470588235295
0.03,0.2292647058823529
0.031,0.23141917556792213
0.032,0.23333953529607815
0.033,0.2352437193910711
0.034,0.23714177489177496
0.035,0.23903950216450218
0.036000000000000004,0.24093722943722948
0.037,0.24283495670995678
0.038,0.24473268398268402
0.039,0.24663041125541127
0.04,0.24852813852813851
0.041,0.2504258658008658
0.042,0.25232359307359303
0.043000000000000003,0.2542213203463203
0.044,0.2561190476190476
0.045,0.2580167748917748
0.046,0.2599145021645021
0.047,0.26181222943722937
0.048,0.26370995670995667
0.049,0.2656076839826839
0.05,0.2675054112554112
0.051000000000000004,0.26940313852813846
0.052000000000000005,0.27130086580086576
0.053,0.273198593073593
0.054,0.2750963203463203
0.055,0.2769940476190476
0.056,0.2788917748917749
0.057,0.28078950216450216
0.058,0.28268722943722946
0.059000000000000004,0.28458495670995676
0.06,0.286482683982684
0.061,0.2883804112554113
0.062,0.29027813852813855
0.063,0.29217586580086585
0.064,0.2940735930735931
0.065,0.2959713203463204
0.066,0.2978690476190477
0.067,0.29976677489177495
0.068,0.30166450216450225
0.069,0.3035622294372295
0.07,0.3054599567099568
0.07100000000000001,0.30735768398268404
0.07200000000000001,0.30925541125541134
0.073,0.3111531385281386
0.074,0.31305086580086583
0.075,0.31494859307359313
0.076,0.3168463203463204
0.077,0.3187440476190477
0.078,0.3206417748917749
0.079,0.3225395021644923
0.08,0.3244372294372083
0.081,0.32633495670992907
0.082,0.3282326839826538
0.083,0.3301304112553818
0.084,0.33202813852811214
0.085,0.33392586580084416
0.08600000000000001,0.33582359307357706
0.08700000000000001,0.33772132034631014
0.088,0.3396190476190425
0.089,0.3415167748917734
0.09,0.3434145021645022
0.091,0.3453122294372295
0.092,0.34720995670995686
0.093,0.3491076839826846
0.094,0.35100541125541207
0.095,0.3529031385281387
0.096,0.3548008658008658
0.097,0.3566985930735931
0.098,0.3585963203463201
0.099,0.3604940476190442
0.1,0.36239177489177354
0.101,0.3642895021645021
0.10200000000000001,0.3661872294372293
0.10300000000000001,0.3680849567099566
0.10400000000000001,0.369982683982684
0.105,0.37119968983283325
0.106,0.3701904761904762
0.107,0.36891176470588255
0.108,0.36741176470588244
0.109,0.36591176470588255
0.11,0.3644117647058802
0.111,0.3629117647058802
0.112,0.361411764705882
0.113,0.35991176470588226
0.114,0.35841176470588243
0.115,0.3569117647058824
0.116,0.35541176470588226
0.117,0.35391176470588226
0.11800000000000001,0.35241176470588237
0.11900000000000001,0.3509117647058824
0.12,0.3494117647058824
0.121,0.3479117647058824
0.122,0.3464117647058824
0.123,0.3449117647058823
0.124,0.3434117647058823
0.125,0.34191176470588225
0.126,0.3404117647058822
0.127,0.3389117647058822
0.128,0.3374117647058822
0.129,0.3359117647058822
0.13,0.3344117647058822
0.131,0.3329117647058822
0.132,0.3314117647058822
0.133,0.32991176470588224
0.134,0.3284117647058823
0.135,0.3269117647058823
0.136,0.3254117647058823
0.137,0.3239117647058823
0.138,0.3224117647058823
0.139,0.3209117647058823
0.14,0.31941176470588234
0.14100000000000001,0.31791176470588234
0.14200000000000002,0.31641176470588234
0.14300000000000002,0.31491176470588234
0.14400000000000002,0.31341176470588233
0.145,0.3119117647058824
0.146,0.3104117647058824
0.147,0.3089117647058824
0.148,0.3074117647058824
0.149,0.3059117647058824
0.15,0.3044117647058824
0.151,0.3029117647058824
0.152,0.3014117647058824
0.153,0.2999117647058824
0.154,0.2984117647058824
0.155,0.2969117647058824
0.156,0.2954117647058824
0.157,0.2939117647058824
0.158,0.29241176470588237
0.159,0.29091176470588237
0.16,0.28941176470588237
0.161,0.28791176470588237
0.162,0.2864117647058823
0.163,0.2849117647058823
0.164,0.2834117647058823
0.165,0.2819117647058823
0.166,0.2804117647058823
0.167,0.2789117647058823
0.168,0.2774117647058823
0.169,0.2759117647058823
0.17,0.2744117647058823
0.171,0.2729117647058823
0.17200000000000001,0.2714117647058823
0.17300000000000001,0.26991176470588235
0.17400000000000002,0.26841176470588235
0.17500000000000002,0.26691176470588235
0.176,0.2654117647058824
0.177,0.2639117647058824
0.178,0.2624117647058824
0.179,0.2609117647058824
0.18,0.2594117647058824
0.181,0.2579117647058824
0.182,0.2564117647058824
0.183,0.2549117647058824
0.184,0.2534117647058824
0.185,0.2519117647058824
0.186,0.25041176470588233
0.187,0.24891176470588236
0.188,0.24741176470588233
0.189,0.24591176470588233
0.19,0.24441176470588233
0.191,0.24291176470588233
0.192,0.24141176470588233
0.193,0.23991176470588232
0.194,0.23841176470588232
0.195,0.23691176470588232
0.196,0.23541176470588232
0.197,0.23391176470588232
0.198,0.23241176470588232
0.199,0.23091176470588232
0.2,0.22941176470588232
0.201,0.2279117647058823
0.202,0.2264117647058823
0.203,0.2249117647058823
0.20400000000000001,0.2234117647058823
0.20500000000000002,0.2219117647058823
0.20600000000000002,0.2204117647058823
0.20700000000000002,0.2189117647058823
0.20800000000000002,0.2174117647058823
0.209,0.21591176470588233
0.21,0.21441176470588233
0.211,0.21291176470588233
0.212,0.21141176470588233
0.213,0.20991176470588235
0.214,0.20841176470588235
0.215,0.20691176470588235
0.216,0.20541176470588235
0.217,0.20391176470588235
0.218,0.20241176470588235
0.219,0.20091176470588235
0.22,0.19941176470588234
0.221,0.19791176470588237
0.222,0.19641176470588237
0.223,0.19491176470588237
0.224,0.19341176470588237
0.225,0.19191176470588237
0.226,0.19041176470588236
0.227,0.18891176470588236
0.228,0.18741176470588236
0.229,0.18591176470588236
0.23,0.18441176470588236
0.231,0.18291176470588233
0.232,0.18141176470588233
0.233,0.17991176470588233
0.234,0.17841176470588233
0.23500000000000001,0.17691176470588232
0.23600000000000002,0.17541176470588232
0.23700000000000002,0.17391176470588232
0.23800000000000002,0.17241176470588232
0.23900000000000002,0.17091176470588232
0.24,0.16941176470588237
0.241,0.16791176470588237
0.242,0.16641176470588237
0.243,0.16491176470588237
0.244,0.16341176470588237
0.245,0.16191176470588237
0.246,0.16041176470588236
0.247,0.15891176470588236
0.248,0.15741176470588236
0.249,0.15591176470588236
0.25,0.15441176470588236
0.251,0.15291176470588236
0.252,0.15141176470588236
0.253,0.14991176470588236
0.254,0.14841176470588235
0.255,0.14691176470588233
0.256,0.14541176470588232
0.257,0.14391176470588232
0.258,0.14241176470588232
0.259,0.14091176470588232
0.26,0.13941176470588232
0.261,0.13791176470588232
0.262,0.13641176470588232
0.263,0.13491176470588231
0.264,0.1334117647058823
0.265,0.13191176470588234
0.266,0.13041176470588234
0.267,0.12891176470588234
0.268,0.12741176470588234
0.269,0.12591176470588233
0.27,0.12441176470588233
0.271,0.12291176470588233
0.272,0.12141176470588233
0.273,0.11991176470588233
0.274,0.11841176470588233
0.275,0.11691176470588233
0.276,0.11541176470588232
0.277,0.11391176470588232
0.278,0.11241176470588232
0.279,0.11091176470588232
0.28,0.10941176470588232
0.281,0.10791176470588232
0.28200000000000003,0.10641176470588232
0.28300000000000003,0.10491176470588232
0.28400000000000003,0.10341176470588231
0.28500000000000003,0.10191176470588231
0.28600000000000003,0.10041176470588231
0.28700000000000003,0.0989117647058823
0.28800000000000003,0.0974117647058823
0.289,0.09591176470588238
0.29,0.09441176470588238
0.291,0.09291176470588237
0.292,0.0914117986655576
0.293,0.08991200180084383
0.294,0.08841219086221662
0.295,0.08691235595554637
0.296,0.08541248718670347
0.297,0.0839125746615583
0.298,0.08241260848598125
0.299,0.08091257876584271
0.3,0.07941247560701307
0.301,0.07791228911536272
0.302,0.07641200939676203
0.303,0.07491257059713986
0.304,0.07341491729040683
0.305,0.07191700254183506
0.306,0.07041868154249999
0.307,0.06891980948347705
0.308,0.06742024155584167
0.309,0.06591983295066928
0.31,0.06441843885903531
0.311,0.06291591447201521
0.312,0.061412114980684405
0.313,0.05990689557611833
0.314,0.0584001114493924
0.315,0.05688405797101448
0.316,0.0553623188405797
0.317,0.053840579710144915
0.318,0.05231884057971013
0.319,0.05079710144927534
0.32,0.04927536231884056
0.321,0.04775362318840578
0.322,0.04623188405797099
0.323,0.04471014492753621
0.324,0.043188405797101426
0.325,0.041666666666666644
0.326,0.040144927536231854
0.327,0.03862318840579696
0.328,0.03710144927536211
0.329,0.03557971014492729
0.33,0.034057971014492504
0.331,0.03253623188405774
0.332,0.031014492753622988
0.333,0.02949275362318825
0.334,0.027971014492753514
0.335,0.026449275362318773
0.336,0.024927536231884026
0.337,0.02340579710144926
0.338,0.021884057971014476
0.339,0.0203623188405797
0.34,0.018840579710144797
0.341,0.017318840579709966
0.342,0.015797101449275302
0.343,0.014275362318840563
0.34400000000000003,0.012753623188405783
0.34500000000000003,0.01123188405797101
0.34600000000000003,0.009710144927536192
0.34700000000000003,0.008188405797101408
0.34800000000000003,0.006666666666666647
0.34900000000000003,0.005144927536231868
0.35000000000000003,0.003623188405797085
0.35100000000000003,0.002101449275362303
0.352,0.0005797101449276046

